Performance of LACT Array: Instrument Response Functions and Source Prospects

Large Array of imaging atmospheric Cherenkov Telescope (LACT) is an array of 32 Cherenkov telescopes with 6-meter diameter mirrors to be constructed at the LHAASO site, aiming to enhance our understanding of ultra-high energy gamma ray astronomy. This work presents a detailed performance assessment of the LACT array, focusing on the IRFs for both an 8-telescope subarray configuration optimized for large zenith angle observations (60{\deg}) and the full 32-telescope array, with a particular emphasis on a 20{\deg} zenith angle configuration for lower energy threshold observations. We have generated IRFs using extensive Monte Carlo simulations of gamma-ray showers and the detector response. The IRFs include the effective area, angular resolution, and energy resolution as a function of energy and offset angle. Crucially, these IRFs are produced in the standard Data format for Gamma ray astronomy (GADF), ensuring interoperability with existing analysis tools like Gammapy and ctools and enabling seamless integration into scientific workflows. In this work, we also have used these GADF-format IRFs to simulate observations towards the Galactic Center Region.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

